Accretion and activity on the post-common-envelope binary RR~Cae

Current scenarios for the evolution of interacting close binaries - such as cataclysmic variables (CVs) - rely mainly on our understanding of low-mass star angular momentum loss (AML) mechanisms. The coupling of stellar wind with its magnetic field, i.e., magnetic braking, is the most promising mechanism to drive AML in these stars. There are basically two properties driving magnetic braking: the stellar magnetic field and the stellar wind. Understanding the mechanisms that drive AML therefore requires a comprehensive understanding of these two properties. RRCae is a well-known nearby (d=20pc) eclipsing DA+M binary with an orbital period of P=7.29h. The system harbors a metal-rich cool white dwarf (WD) and a highly active M-dwarf locked in synchronous rotation. The metallicity of the WD suggests that wind accretion is taking place, which provides a good opportunity to obtain the mass-loss rate of the M-dwarf component. We analyzed multi-epoch time-resolved high-resolution spectra of RRCae in search for traces of magnetic activity and accretion. We selected a number of well-known activity indicators and studied their short and long-term behavior. Indirect-imaging tomographic techniques were also applied to provide the surface brightness distribution of the magnetically active M-dwarf, and reveals a polar feature similar to those observed in fast-rotating solar-type stars. The blue part of the spectrum was modeled using a atmosphere model to constrain the WD properties and its metal enrichment. The latter was used to improve the determination of the mass-accretion rate from the M-dwarf wind. The presence of metals in the WD spectrum suggests that this component arises from accretion of the M-dwarf wind. A model fit to the WD gives Teff=(7260+/-250)K and logg=(7.8+/-0.1) dex with a metallicity of <log[X/Xsun]>=(-2.8+/-0.1)dex, and a mass-accretion rate of dotMacc=(7+/-2)x1e-16Msun/yr.

==> Tables/tab5.dat <==
0152 – 0058	2.1519468(99)	136.1(3.1)	1.5(2.1)	DA/M	8773(25)	8.19(09)	0.72(06)	98(6)	6	105(49)	0.20(08)	21 - 22	37(15)	0.79(04)	0.20(09)	0.88(75)
0225 + 0054	21.86(16)	88.5(5.1)	1.3(5.0)	WD/M	-	-	-	-	4.4	408(147)	0.32(09)	-	-	-	0.30(10)	-
0238 – 0005	5.0801(48)	254.6(2.9)	–13.7(2.5)	DA/M	20566(1537)	7.72(28)	0.48(15)	768(134)	3	529(104)	0.38(07)	 ~90	201(71)	1.42(12)	0.39(08)	0.57(31)
0301 + 0502	12.93874(47)	176.8(2.7)	11.1(2.1)	DA/M	11045(133)	8.41(09)	0.86(05)	160(11)	4	324(95)	0.32(09)	58 - 65	65(18)	2.82(12)	0.33(10)	0.35(19)
0305 – 0749	48.4612(17)	67.2(2.3)	43.6(2.0)	DA/M	17707(410)	7.81(09)	0.52(05)	365(22)	4	331(97)	0.32(09)	40 - 46	41(12)	6.35(35)	0.33(10)	0.12(07)
0307 + 3848	10.3266(23)	145.1(1.7)	–9.8(1.2)	DA:/M	-	-	-	-	3	373(73)	0.38(07)	-	-	-	0.39(08)	-
0320 – 0638	3.3751(18)	287.3(3.5)	–3.8(2.8)	DA/M	11173(361)	8.30(25)	0.79(16)	248(44)	5	423(217)	0.25(12)	56 - 90	92(47)	1.08(10)	0.26(13)	0.77(86)
0807 + 0724	11.45451(17)	119.9(5.1)	2.7(3.0)	DA/M	18542(760)	7.98(16)	0.61(10)	534(56)	3	624(123)	0.38(07)	41 - 52	74(18)	2.51(14)	0.39(08)	0.36(16)
0833 + 0702	7.344(21)	173.9(5.8)	88.0(4.2)	DA/M	15246(560)	7.87(12)	0.54(07)	386(30)	4	540(159)	0.32(09)	59 - 89	102(31)	1.77(11)	0.33(10)	0.44(27)
0853 + 0720	3.6091(25)	226.2(4.7)	–10.4(3.5)	DC/M	-	-	-	-	3	573(113)	0.38(07)	-	-	-	0.39(08)	-
0924 + 0024	57.7( 2)	96.0(11.0)	1.7(6.3)	DA/M	19193(335)	7.81(07)	0.52(03)	335(15)	4	514(151)	0.32(09)	84 - 90	58(17)	7.12(35)	0.33(10)	0.11(06)
0949 + 0322	9.491(15)	158.2(4.0)	92.3(2.8)	DA/M	18542(737)	7.79(15)	0.51(08)	549(52)	4	539(159)	0.32(09)	60 - 90	98(31)	2.07(14)	0.33(10)	0.36(23)
1006 + 0044	6.7313(72)	210.7(5.6)	9.7(3.8)	DA/M	7819(61)	8.52(14)	0.93(08)	60(6)	9	38(1)	0.12(01)	43 - 48	26(3)	1.71(05)	0.11(09)	0.35(32)
1105 + 3851	8.274(11)	152.6(3.7)	–9.4(2.9)	DA/M	10548(44)	8.17(06)	0.71(04)	206(9)	3	462(91)	0.38(07)	46 - 50	81(15)	2.10(07)	0.39(08)	0.46(17)
1143 + 0009	9.273(30)	180.9(7.9)	14.0(6.8)	DA/M	16910(349)	7.97(08)	0.60(05)	296(16)	4	415(122)	0.32(09)	69 - 90	96(28)	2.15(11)	0.33(10)	0.38(22)
1231 – 0310	5.8493(94)	150.9(5.3)	36.9(4.3)	DA/M	10073(200)	8.51(25)	0.93(15)	162(30)	4	306(90)	0.32(09)	30 - 37	51(16)	1.61(10)	0.33(10)	0.63(40)
1300 + 1908	7.391(13)	138.4(4.4)	–14.4(3.2)	DA/M	8673(121)	8.81(19)	1.09(10)	124(21)	4	378(111)	0.32(09)	28 - 32	40(12)	2.09(10)	0.33(10)	0.53(31)
1313 + 0237	22.31916(45)	83.8(3.1)	–11.0(2.3)	DA/M	17912(469)	8.09(10)	0.67(06)	373(25)	4	408(120)	0.32(09)	32 - 36	39(11)	3.99(21)	0.33(10)	0.22(12)
1316 – 0037	9.66( 2)	195.5(3.9)	–12.9(3.2)	DC/M	-	-	-	-	3	394(78)	0.38(07)	-	-	-	0.39(08)	-
1348 + 1834	5.962( 1)	222.0(3.8)	–20.7(2.9)	DA/M	15071(167)	7.96(03)	0.59(02)	180(3)	4	236(69)	0.32(09)	 ~90	120(34)	1.44(06)	0.33(10)	0.56(29)
1352 + 0910*	8.295(26)	57.1(3.4)	47.0(3.0)	DA/M	36154(711)	7.49(11)	0.45(04)	856(74)	 −1**	-	-	-	-	-	-	-
1411 + 1028*	4.0160(50)	168.3(4.3)	42.6(4.3)	DA/M	30419(701)	7.78(16)	0.54(08)	829(91)	3	1491(294)	0.38(07)	44 - 57	118(27)	1.25(07)	0.39(08)	0.68(29)
1429 + 5759	13.08486(22)	140.5(3.9)	–20.4(2.4)	DA/M	16149(109)	8.75(25)	1.07(13)	329(70)	3	632(124)	0.38(07)	37 - 43	49(11)	3.19(15)	0.39(08)	0.38(16)
1434 + 5335	104.5622(73)	80.0(1.6)	–40.4(1.2)	DA/M	21785(209)	7.74(04)	0.49(02)	153(4)	4	286(84)	0.32(09)	 ~90	52(14)	0.51(46)	0.33(10)	0.07(04)
1436 + 5741	20.73784(71)	120.4(2.3)	–15.7(1.9)	WD/M	-	-	-	-	3	511(101)	0.38(07)	-	-	-	0.39(08)	-
1437 + 5737	20.13369(38)	65.2(6.2)	–2.7(4.7)	DA/M	17707(675)	8.26(15)	0.78(09)	319(35)	4	323(95)	0.32(09)	21 - 24	26(8)	3.88(22)	0.33(10)	0.24(14)
1439 – 0106	36.5426(14)	37.7(2.9)	9.7(2.1)	DA/K:	84455(5642)	8.11(19)	0.81(09)	383(65)	0	826(194)	0.47(00)	16 - 18	21(2)	6.04(15)	0.49(00)	0.19(02)
1506 – 0120	25.22355(39)	134.6(4.5)	–26.3(3.0)	DA/M	15601(753)	7.68(19)	0.45(09)	498(56)	4	526(155)	0.32(09)	 ~90	95(33)	3.99(32)	0.33(10)	0.18(12)
1519 + 3536	32.81(32)	65.2(2.3)	–0.8(1.8)	DA/M	19416(246)	7.90(05)	0.57(03)	165(6)	6	153(71)	0.20(08)	29 - 30	22(9)	4.70(22)	0.20(09)	0.13(11)
1523 + 4604	9.9317(51)	202.5(1.9)	–5.0(1.4)	DA/M	8378(49)	8.28(10)	0.78(06)	76(5)	7	73(40)	0.15(07)	56 - 63	38(18)	2.15(10)	0.15(08)	0.29(30)
1524 + 5040	14.151167(36)	167.5(2.3)	–0.8(1.5)	DA/M	19416(292)	8.13(06)	0.70(04)	212(9)	3	336(66)	0.38(07)	74 - 90	90(17)	3.04(10)	0.39(08)	0.32(12)
1528 + 3443	33.87(23)	112.5(2.8)	–79.9(2.1)	DA/M	26801(1022)	7.85(14)	0.56(07)	554(51)	4	449(132)	0.32(09)	64 - 90	64(19)	5.03(31)	0.33(10)	0.16(10)
1558 + 2642	15.9016(56)	146.7(3.4)	–10.4(2.3)	DA/M	14560(367)	8.74(60)	1.06(31)	283(141)	4	320(94)	0.32(09)	38 - 56	44(17)	3.45(34)	0.33(10)	0.32(24)
1559 + 0356*	2.2662(12)	84.3(2.7)	–50.2(2.0)	DA/M	48212(2446)	7.99(17)	0.68(09)	838(106)	 −1**	-	-	-	-	-	-	-
1608 + 0851	9.936(25)	172.0(4.2)	–17.6(2.4)	DA/M	9844(130)	8.60(15)	0.98(08)	129(15)	6	201(93)	0.20(08)	41 - 45	34(14)	2.33(11)	0.20(09)	0.35(30)
1611 + 0103	7.2922(56)	87.2(9.6)	–11.4(4.7)	DA/M	10189(113)	7.81(17)	0.49(10)	230(23)	6	192(89)	0.20(08)	23 - 29	34(15)	1.65(14)	0.20(09)	0.34(33)
1611 + 4640	1.97678(48)	273.4(3.9)	0.2(3.3)	DA/M	10307(62)	8.04(09)	0.63(06)	124(7)	5	274(140)	0.25(12)	51 - 59	110(52)	0.49(03)	0.26(13)	1.52(50)
1623 + 6306	53.5624(34)	74.0(3.2)	–9.8(2.1)	DA/M	9731(138)	8.64(16)	1.00(09)	179(23)	4	335(99)	0.32(09)	31 - 34	23(6)	7.89(36)	0.33(10)	0.13(08)
1625 + 6400	5.237716(54)	100.5(5.2)	–16.0(3.6)	DA/M	8773(76)	8.30(15)	0.79(10)	155(17)	6	212(98)	0.20(08)	19 - 22	24(10)	1.48(09)	0.20(09)	0.49(44)
1646 + 4223	38.29(21)	102.9(2.0)	–14.6(1.4)	DA/M	17707(516)	7.83(11)	0.53(06)	399(27)	5	300(153)	0.25(12)	58 - 75	49(23)	5.32(41)	0.26(13)	0.13(13)
1705 + 2109	19.567(61)	94.8(3.2)	–0.6(1.8)	DA/M	23886(508)	7.78(07)	0.52(04)	382(19)	5	276(141)	0.25(12)	40 - 44	46(22)	3.34(22)	0.26(13)	0.20(20)
1718 + 6101	16.155(44)	82.8(3.1)	–23.7(2.4)	DA/M	18120(519)	7.83(11)	0.53(06)	338(24)	4	464(137)	0.32(09)	32 - 38	49(15)	3.07(18)	0.33(10)	0.25(15)
1731 + 6233	6.4326(59)	152.6(4.9)	0.5(3.0)	DA/M	15601(488)	7.38(12)	0.34(04)	422(37)	4	479(141)	0.32(09)	73 - 90	143(43)	1.47(10)	0.33(10)	0.42(25)
1844 + 4120	5.4166(10)	147.2(3.1)	–77.7(2.0)	DA/M	7554(6)	7.49(05)	0.34(02)	73(2)	6	58(27)	0.20(08)	52 - 57	84(35)	1.21(08)	0.20(09)	0.39(33)
2045 – 0509	23.53152(84)	31.1(2.7)	–16.2(2.1)	DA/M	26494(1193)	7.69(16)	0.49(07)	776(83)	3	855(168)	0.38(07)	14 - 17	24(5)	3.94(22)	0.39(08)	0.21(09)
2112 + 1014	2.2152( 1)	-	-	DA/M	19868(489)	8.73(10)	1.06(05)	206(17)	6	199(92)	0.20(08)	-	-	0.87(03)	0.20(09)	0.97(79)
2114 – 0103	9.855(14)	136.3(2.1)	–36.6(1.7)	DA/M	28064(715)	8.11(12)	0.70(07)	547(47)	3	591(116)	0.38(07)	42 - 49	73(15)	2.26(10)	0.39(08)	0.43(17)
2120 – 0058	10.7754(26)	57.7(2.9)	–31.4(1.9)	DA/M	16336(291)	8.04(06)	0.64(04)	218(9)	4	316(93)	0.32(09)	17 - 19	28(8)	2.33(10)	0.33(10)	0.36(20)
2123 + 0024	3.5835(74)	149.3(6.2)	18.3(4.6)	DA/M	13432(928)	7.31(21)	0.31(07)	561(79)	6	332(153)	0.20(08)	42 - 61	94(43)	0.85(08)	0.20(09)	0.53(52)
2132 + 0031	5.3336(26)	181.4(3.6)	39.0(2.6)	DA/M	16336(303)	7.53(08)	0.39(03)	343(18)	4	530(156)	0.32(09)	 ~ 90	148(43)	1.33(07)	0.33(10)	0.50(28)
2149 – 0717	15.453(11)	100.7(0.9)	–1.1(0.6)	DA/M	14393(113)	8.11(03)	0.68(02)	144(3)	2	220(52)	0.44(11)	39 - 41	64(1)	3.21(02)	0.44(10)	0.32(01)
2156 – 0002	12.07015(25)	94.7(2.6)	–39.2(1.5)	DA:/M	-	-	-	-	6	177( 82)	0.20(08)	-	-	-	0.20(99)	-
2208 + 1221	45.67(15)	69.5(1.4)	–25.7(1.1)	DA/K	99575(5434)	9.02(34)	1.24(13)	383(152)	 −1**	-	-	-	-	-	-	-
2216 + 0102	5.0487(51)	193.6(4.0)	–11.3(2.8)	DA/M	12536(1541)	7.62(28)	0.41(14)	229(37)	5	360(184)	0.25(12)	58 -	120(70)	1.30(18)	0.26(13)	0.46(59)
2240 – 0935	6.2541(27)	160.7(1.9)	–15.7(1.4)	DA/M	12536(1036)	7.62(14)	0.41(06)	210(18)	5	231(118)	0.25(12)	55 - 83	99(49)	1.47(14)	0.26(13)	0.41(44)
2243 + 3122	2.8703(59)	184.6(5.6)	–19.4(4.3)	DC/M	-	-	-	-	5	171(87)	0.25(12)	-	-	-	0.26(13)	-
2311 + 2202	13.9224(17)	114.8(2.7)	–1.3(2.0)	DA/M	10189(110)	9.06(09)	1.23(05)	115(12)	3	474(93)	0.38(07)	29 - 30	35(6)	3.30(08)	0.39(08)	0.39(14)
2318 – 0935	60.8094(27)	98.2(3.1)	5.0(1.9)	DA/M	22550(603)	7.75(09)	0.50(05)	460(29)	3	791(156)	0.38(07)	 ~90	74(15)	7.49(33)	0.39(08)	0.11(04)
